Kepler-11 is a Solar Twin: Revising the Masses and Radii of Benchmark Planets Via Precise Stellar Characterization

The six planets of the Kepler-11 system are the archetypal example of a population of surprisingly low-density transiting planets revealed by the Kepler mission. We have determined the fundamental parameters and chemical composition of the Kepler-11 host star to unprecedented precision using an extremely high quality spectrum from Keck-HIRES (R$\simeq$67,000, S/N per pixel$\simeq$260 at 600 nm). Contrary to previously published results, our spectroscopic constraints indicate that Kepler-11 is a young main-sequence solar twin. The revised stellar parameters and new analysis raise the densities of the Kepler-11 planets by between 20-95% per planet, making them more typical of the emerging class of "puffy" close-in exoplanets. We obtain photospheric abundances of 22 elements and find that Kepler-11 has an abundance pattern similar to that of the Sun with a slightly higher overall metallicity. We additionally analyze the Kepler lightcurves using a photodynamical model and discuss the tension between spectroscopic and transit/TTV-based stellar density estimates.

==> tab3.txt <==
Title: Kepler-11 is a Solar Twin: Revising the Masses and Radii of Benchmark Planets Via Precise Stellar Characterization
Authors: Bedell M., Bean J.L., Melendez J., Mills S.M., Freitas F., Ramirez I., Asplund M., Liu F., Yong D.
Table: Line List and Measured Equivalent Widths.
================================================================================
Byte-by-byte Description of file: datafile3.txt
--------------------------------------------------------------------------------
   Bytes Format Units  Label       Explanations
--------------------------------------------------------------------------------
   1- 10 A10    0.1nm    Wavelength  Wavelength in Angstroms
  12- 18 A7     ---      Species     Species identifier (1)
  20- 25 A6     eV       EP          Excitation potential
  27- 33 A7     [-]      log(gf)     Log of the oscillator strength
  35- 39 A5     10-13m   K11         ? Measured equivalent width for Kepler-11 in units of milli-Angstroms
  41- 45 A5     10-13m   Sun         ? Measured equivalent width for the Sun in units of milli-Angstroms
  47- 51 A5     10-13m   Sun2        ? Measured equivalent width for the Sun in units of milli-Angstroms (2)
  53- 58 A6     10-13m   HD1178      ? Measured equivalent width for HD1178 in units of milli-Angstroms
  60- 66 A7     10-13m   HD10145     ? Measured equivalent width for HD10145 in units of milli-Angstroms
  68- 74 A7     10-13m   HD16623     ? Measured equivalent width for HD16623 in units of milli-Angstroms
  76- 82 A7     10-13m   HD20329     Measured equivalent width for HD20329 in units of milli-Angstroms
  84- 90 A7     10-13m   HD21727     ? Measured equivalent width for HD21727 in units of milli-Angstroms
  92- 98 A7     10-13m   HD21774     Measured equivalent width for HD21774 in units of milli-Angstroms
 100-106 A7     10-13m   HD28474     ? Measured equivalent width for HD28474 in units of milli-Angstroms
 108-115 A8     10-13m   HD176733    ? Measured equivalent width for HD176733 in units of milli-Angstroms
 117-124 A8     10-13m   HD191069    ? Measured equivalent width for HD191069 in units of milli-Angstroms
--------------------------------------------------------------------------------
Note (1): Where the number before the decimal is the element number and the 
          number after the decimal is the ionization state, e.g. 6.0 = C I.
Note (2): Solar equivalent widths used as reference for HD10145, HD21727, and HD191069 stellar parameters. 
          The remaining stars use the other solar measurements.
--------------------------------------------------------------------------------
wavelength species ep     gf      K11   Sun   Sun2  HD1178 HD10145 HD16623 HD20329 HD21727 HD21774 HD28474 HD176733 HD191069 
4365.896   26      2.99   -2.25   51.4  50.6  50.6  52.3   51.7    31.9    49.5    53.3    59      26.5    51.2     51.7     
4389.245   26      0.052  -4.583  71.6  72.1  72.3  77.9   76.6    58      75.3    79.6    84.7    52.1    77.9     76.4     
4445.471   26      0.087  -5.441  40.7  40.4  40.4  46.6   48.1    21.4    45.1    49.5    51.9    17      48.2     43.5     
4602.001   26      1.608  -3.154  72.6  72.4  72.6  77.7   73.9    51.3    75.1    81.8    84.7    49.6    78.7     77.3     
4779.439   26      3.415  -2.02   41.9  40.5  40    45.3   40.4    22.4    42      45.7    55.2    17.7    45.6     43       
4788.757   26      3.237  -1.763  67.8  67.7  67.8  71.6   68.9    44.4    69      72.9    81.4    40.7    75       70.3     
4950.106   26      3.417  -1.56   72.9  73.4  76.9  76.5   79.8    50      73.4    80.8    85.5    43.4    76.6     74.9     
4994.129   26      0.915  -3.08   103.7 106.6 106   114.4  117.7   91      112.7   119.2   124.5   82.6    109.3             
5044.211   26      2.8512 -2.058  70.9              75     77.1    50.9    73.3    80.6    83.2    47      79.6     75.1     
5054.642   26      3.64   -1.921  40.4  40.1  39.7  45.8   44      20.3    40.3    43.2    55.2    15.7    44.5     42.7     
5127.359   26      0.915  -3.307  97.1  100.8 97.1  108.9          59.9    105.8           110.6                             
5127.679   26      0.052  -6.125  16.9  17.8        24.1           8       22.2            27.9    5.8     25.1              
5198.711   26      2.223  -2.135  97.2  97.8        107.3          68      99.8            74.9    68.5                      
5225.525   26      0.1101 -4.789  73.2  76.1  74.3  80.7   89.6    56.9    78.5    84.3    93.9    49      82       80.5     
5242.491   26      3.634  -0.967  85.6  84    83.9  87.5   87.3    65.2    84      87.1    95.7    59.5    86.3     84.4     
5247.05    26      0.0872 -4.946  66.2  66.3  66.1  72.8   72.3    46.5    70.3    73.5    78.6    41.8    72.1     69.1     
5250.208   26      0.1212 -4.938  69.4  69    69    77     74.4    47.3    73.2    76.4    82.2    41.2    75.1     72.2     
5295.312   26      4.415  -1.49   29.9  29.1  28.8         29.9    13.3    28.5    31.9    41.1    10.1    31.9              
5466.396   26      4.371  -0.565  81.2  79    79.3  82.2   84.6    55.6    77.2    83      92.3    48.4             78.6     
5466.987   26      3.573  -2.23   35.3  33.6  36.5  37.6   39.3    16      33.8    39.6    47.8    13.3    37       36.9     
5522.446   26      4.209  -1.31   44.6  43    43.3  47.7   46      23.2    42.5    44.9    55.5    19.3    45.9     43.4     
5546.506   26      4.371  -1.18   51.8  51.4  52.3  53.9   52.6    28.4    50.8    55.3    62.9    23.6    52.6     51.9     
5560.211   26      4.434  -1.16   52.5  51.9  52    53.7   52.7    30      51.3    54.4    62.5    23.5    53.5     51.3     
5577.02    26      5.0331 -1.455  11.9  11.2  11.7  12.9   12.6    4.1     11.3    13.4    18.7    4.7     12.4     11.7     
5618.633   26      4.209  -1.276  51.1  49.3  49.1  51.5   51.8    28.2    48.3    54.5    61      22.7    51       49.3     
5636.696   26      3.64   -2.56   19.7  19.2  18.9  22     21.3    7.9     19.1    21.4    28.3    7       21.6     19       
5638.262   26      4.22   -0.81   78    76.5  76.8  79.6   78.5    52.9    76.4    81.9    89.5    46.2    79.9     76.5     
5649.987   26      5.0995 -0.8    37.2  35.4  36    38.1   37.7    16.4    33.7    38.8    46.8    13.4    36.8     35.6     
5651.469   26      4.473  -1.75   19.1  18    18    21     19.8    7.1     17.7    21.4    27.4    5       20.4     19.9     
5661.348   26      4.2843 -1.756  24.1  22.4  21.2  25.5   23.8    9.2     21.9    25.2    33.6    7.2     25.6     21.6     
5679.023   26      4.652  -0.75   59.2  58.2  59.4  60.9   60.9    34.7    56.2    60.8    69.9    29.2    60.8     58.1     
5696.089   26      4.548  -1.78   14.1  14.1  13.8  15.1   13.9    7       13.1    15      21.2    7.1     14.6     13.3     
5701.544   26      2.559  -2.216  84.1  83.4  85.7  85.7   87.9    58.8    89.1    94.6    96.3    53.5    93.3     90       
5705.464   26      4.301  -1.355  39.1  37.9  38.7  41.4   41.1    17.4    37.2    42.1    49.2    14.3    39.4     38.9     
5778.453   26      2.588  -3.43   22.5  23    22.1  27.2   25.4    10      23.5    26.9    32.8    7.3     26.9     23.2     
5784.658   26      3.396  -2.532  27.3  27.5  27.5  31.8   30.2    11.9    28.7    31.8    38.1    9.4     30.8     27.3     
5793.914   26      4.22   -1.619  35.3  33.2  34.1  36.3   36.4    15.6    34.1    38.2    46.8    12.3    35.4     34.3     
5809.218   26      3.883  -1.609  51.3  50.4  49.7  53.6   53.7    25.3    50.6    55.1    64.7    19.8    54.3     48.8     
5852.219   26      4.548  -1.17   42.1  39.9  40.1  44.5   42.1    20      40.4    43.3    53.5    15.8    42.8     39.6     
5855.076   26      4.6075 -1.478  23.9  22.3  22.8  25.3   23.7    9.7     21.9    25.3    32.3    7.4     24.2     21.7     
5905.672   26      4.652  -0.69   59.3  56.5  57.9  58.9   59.1    34.7    56.8    66.3    71.7    32      59.5     57.2     
5916.247   26      2.453  -2.936  57    53.9        61.6           32.5    60.4            68.9    27.2    60.7              
5927.789   26      4.652  -1.04   44.9  43.4  42.5  45.1   44.4    23.3    41.8    45.6    54.3    18.2    44.3     42.4     
5934.655   26      3.928  -1.07   75    74.4  77.7  79     79.7    47.8    76.9    81.6    87.7    41.5    78.3     75.4     
5956.694   26      0.8589 -4.605  50.3  52          57.8           29.1    56.8            63.6    24.6    57.9              
5987.065   26      4.795  -0.212  70.2  70.5  70.3  72.3   72      43.4    69.3    71.1    80.7    35.2    71       67.8     
6003.012   26      3.881  -1.06   84.6  84.4  83.5  87.8   87.3    57.3    83.4    89.7    97.5    50.7    87.7     81.4     
6005.541   26      2.588  -3.43   23.9  22.6  22.6  26.8   24.9    9.4     25      25.9    35.1    7.2     26.4     22.8     
6024.058   26      4.548  -0.02   107.6 108.4 108.4 111.1  110     78.3    105.3   112.4   122.5   71.9    111.7    105.1    
6027.05    26      4.0758 -1.09   65.4  64.2  64.5  67.2   66.6    42.8    65.1    66.9    76.2    37.1    66.6     65.5     
6056.005   26      4.733  -0.45   73.7  72.2  73.5  74.6   75.4    47.1    70.3    76.4    84.3    41      75       71.6     
6065.482   26      2.6085 -1.53   116.7 115.5 115   123.7  119.6   89.1    116     122.9   132.3   83.5    123.1    115.3    
6079.009   26      4.652  -1.1    47.5  45.7  45.7  48.5   48.3    25.6    44.4    49.2    59.7    19.9    48.5     44.8     
6082.711   26      2.223  -3.573  36.1  35.3  34.9  40.3   39.3    17      37.3    40.8    47.7    14.1    39.9     36.3     
6093.644   26      4.607  -1.3    32.3  30.8  30.9  36.2   32.8    13.2    30.5    32.6    43.9    9.8     32.8     30.6     
6096.665   26      3.9841 -1.81   34.8              39.8                   38.3            51.1                              
6151.618   26      2.1759 -3.299  50.6  48.9  49.1  54.8   54.1    27.8    52.2    53.8    62.1    23      54.1     50.5     
6157.728   26      4.076  -1.22   63.9  61.4  61.8  64.8   62.9    39.5    61.5    66.1    73.2    34      64.4     63.1     
6165.36    26      4.1426 -1.46   45.2  43.3  43.3  47.2   46.1    22.8    43.2    47.8    55.1    18.1    46       43.7     
6173.335   26      2.223  -2.88   68.8  67.2  67.3  74.8   71.7    46.3    69.5    75.6    80.2    40.8    75.3     68.1     
6187.99    26      3.943  -1.67   48.8  47.1  47    51.2   50.6    24.1    46.9    52.1    60.9    18.7    53.6     46.6     
6200.313   26      2.6085 -2.437  73.1  73.4  73.1  75     73.7    51.3    74.1    84.1    84.8    44.3    79.1     74.5     
6213.43    26      2.2227 -2.52   83.4  82.6  82    86.1   86.7    61      85.1    90.1    94.1    54.7    86.3     83.7     
6219.281   26      2.198  -2.433  89.7  89.1  88.7  94.4   92.2    67.3    91.2    97.9    101.7   62.1    93.7     90       
6226.736   26      3.883  -2.1    30.5  29.7  29.4  32.2   31.4    12.6    29.8    33.8    42      9.6     33       28.9     
6240.646   26      2.2227 -3.233  48.6  47.4  46.9  53.6   51.4    26.8    51.1    53.3    61.7    21.5    50.9     48.6     
6252.555   26      2.404  -1.687  118.1 117.8 117.5 123.8  122     91.1    118.8   123.6   133.8   86.3    123.5    116.9    
6265.134   26      2.1759 -2.55   86.4  84.9  84.4  91     88.6    64.5    86.4    92      99.1    59      88.8     86.3     
6270.225   26      2.858  -2.54   52    52.1  52.1  56.4   55.5    29.3    52.3    56.1    64      24.2    55.8     52.7     
6271.279   26      3.332  -2.703  23.4  23.5  23.4  27.7   26      9.5     24.2    27.2    34.7    7.9     27.3     24.6     
6380.743   26      4.186  -1.376  52.6  52.2  51.7  55.1   53.8    28.9    52.2    54.4    64.2    24.4    54.1     52.4     
6392.539   26      2.279  -4.03   16.7  17.1  18.2  21.3   21.5    7.4     18.8    23.1    26.8    5.3     20.7     19.6     
6430.846   26      2.1759 -2.006  112.3 110.9 111.3 117.7  117.6   87.9    114.5   119.9   125.7   79.8    118.8    114.5    
6498.939   26      0.9581 -4.699  52.5  46.4  45.6  54.1   51.9    24.3    52      53.6    60.9    19.5    55.2     48.6     
6593.871   26      2.4326 -2.422  82.9  83.1  82.4  88.1   86.4    60.2    82.9    87.8    96.1    54.4    87.1     82.7     
6597.561   26      4.795  -0.98   45.4  43.2  43.4  45.8   44.4    22.1    42.3    47      56.2    17.6    46.7     42.8     
6625.022   26      1.011  -5.336  14.8  16.4  15.9  19.9   19.8    6.2     18.8    20.5    24.7    5.8     21       17       
6677.987   26      2.692  -1.418  124.7 124.6 123.6 131.4  133     97.1    125.4   135.3   142.5   89.6    131.5    123.3    
6703.567   26      2.7585 -3.023  38    36.2  36.2  42     41.2    17.7    39.2    43.6    50.1    14.6    41.7     36.9     
6705.102   26      4.607  -0.98   48    46.6  47    49.6   49.3    23.3    45.5    49.4    60.8    18.3    48.5     46       
6710.319   26      1.485  -4.88   17.8  16.5  15.8  20.1   18.5    7.3     19.1    20.2    26.8    5.5     21.2     15.8     
6713.745   26      4.795  -1.4    20.8  20.6  20.7  23.9   22.3    9.3     20.6    23.7    31.2    7.1     23.8     21.3     
6725.357   26      4.103  -2.19   18.8  17.5  16.9  19     18.4    6.9     17.6    20.5    27.3    5.5     20.2     17.9     
6726.667   26      4.607  -1.03   47.6  47    47.2  49.5   49      23.9    45.7    50.7    59.9    19.8    48.5     46.6     
6733.151   26      4.638  -1.47   28.1  26.9  26.6  29.5   28      11.2    25.8    29.1    38.8    8.7     29.5     26.6     
6739.522   26      1.557  -4.79   12.8  11.8  11.6  15.7   14      5.4     14.1    15.6    19.8    3.8     15.3     13.3     
6750.152   26      2.4241 -2.621  74.1  73.5  73.9  80.4   76.6    51.2    75      81.8    87.1    45.6    78.1     74.7     
6752.707   26      4.638  -1.204  37.4  36.1  36.1  40.1   38      18.5    35.4    39.5    48.7    11.9    38.7     35.6     
6806.845   26      2.727  -3.11   35.9  34.3  34.5  40.9   39.9    16.2    35.8    40.1    49.2    13      39.5     34.6     
6810.263   26      4.607  -0.986  52.5  50.9  49.7  52.5   51.5    26.5    48.6    53.3    63.8    22      53.6     49.9     
6837.006   26      4.593  -1.687  18.6  17.7  16.9  19.5   19.2    8.4     18.2    19.2    27.2    5.1     19.7     17.1     
6839.83    26      2.559  -3.35   31.4  30.5  29.8  35.4   34.6    13.6    32.5    35.5    44.7    10.8    36       31.1     
6843.656   26      4.548  -0.86   62.7  60.8  60.8  63.7   63.2    37      60.2    64.3    74.1    29.7    63.9     59.9     
6858.15    26      4.607  -0.93   52.7  51.2  51.3  54.9   52.9    27.7    50.4    53.8    63.1    22      53.8     50.5     
4508.288   26.1    2.8557 -2.44   88.1  85.5  85.6  83.8   83.8    73.3    79.4    82.3    94.9    66.1    80.3     87.1     
4520.224   26.1    2.8068 -2.65   82    80.9  81.1  80.5   79.2    66.4    75.7    78.1    91      60.8    77.6     81.8     
4576.34    26.1    2.8443 -2.95   66    64.6  63.8  63.2   61.2    51.2    57.6    61.8    72.6    44.1    60.9     66.1     
4620.521   26.1    2.8283 -3.21   55.1  53.6  53.2  52.2   50.8    38.1    47.6    50.7    63.2    32.1    49       55.4     
4993.358   26.1    2.8066 -3.62   39.7  38.6  38.4  38.8   37.2    25.9    35.7    36.8    48.9    19.8    36.5     39.8     
5197.577   26.1    3.2306 -2.22   80.6  78.4  82    76.8           69.9    71.9    81.8            59.5             84.5     
5234.625   26.1    3.2215 -2.18   83.2  80.1  82.7  79.9   82.2    68.4    74.7    79.5    90.9    62.8    75       84.6     
5264.812   26.1    3.2304 -3.13   46.9  43.7  44.4  43.2   42.3    32      39.3    41.1    53      26.3    40.2     46.2     
5414.073   26.1    3.2215 -3.58   30.7  27.5  27.7  27.1   26.8    16.2    23.5    25.9    35.4    11.8    24       29.6     
5425.257   26.1    3.1996 -3.22   45.4  42.1  42.3  42.3   39.9    27.9    36.6    40.5    51.9    21.8    39.1     43.9     
6084.111   26.1    3.1996 -3.79   23.2  20.9  21.9  20.3   20.4    12.5    17.3    19.3    29.2    8.8     18.3     21.9     
6149.258   26.1    3.8894 -2.69   37.7  35.8  36.7  33.9   34.3    23.3    31      34.1    44.1    17.8    31.5     38.1     
6247.557   26.1    3.8918 -2.3    56.7  52.5  53.1  50.1   49.9    38.9    44.9    48.5    60.9    32.8    46.1     52.7     
6369.462   26.1    2.8912 -4.11   21.5  19.2  19    19.3   17.6    10.4    15.7    16.9    27.1    7.5     16.6     19.4     
6416.919   26.1    3.8918 -2.64               42.4  39.8   39.9    26      35.2    39.5    53.8    19.7    46.1     41.1     
6432.68    26.1    2.8912 -3.57   43.9  40.4  40.7  39.8   39.5    26.9    34.3    37.7    49.3    22      38.3     43       
6456.383   26.1    3.9036 -2.05   67.1  62.4  62.1  60.3   59.2    49.4    57.6    59.6    72.4    41.7    56.9     62.9     
5052.167   6       7.685  -1.24   35.2  33.5        32.7   27.9    21.4    29.4    26.6    41.6    17      27.4     36.7     
6587.61    6       8.537  -1.05   16.9  15.2        17     12.2    9.8     11.4    11.7    20.3    6.2     10.8     17       
7111.47    6       8.64   -1.07   13.2  11.3        12.1   15.1    9.6     12.3    10.9    16.6    36.7    10.2     14       
7113.179   6       8.647  -0.76   25.3  22.4        23.2   20.3    13.8    17.9    19.5    33      11.3    18.2     24.3     
7771.944   8       9.146  0.37    77.8  69.7        79.1   63.6    71      69.4    62.9    79.9    56.9    61.5     81.8     
7774.166   8       9.146  0.22    66.3  59.2        66     56      62.4    64.1    54.9    72      47.2    52.6     71.8     
7775.388   8       9.146  0       50.5  45.8        42.4   43.5    48.7    45.4    38.9    53.3    36.5    37       53.3     
4751.822   11      2.1044 -2.078  21.1  21.2        21.5   19.7    10.3    20.7    20.4    32.4    7.9     22       20.6     
5148.838   11      2.1023 -2.044  11.5  11.2        11.6   8.5     4.7     12.7    10.3    18.5    3.8     12       11.4     
6154.225   11      2.1023 -1.547  38.3  37.4        39.5   36.1    18.4    41.7    37.3    56.2    12.4    41.4     39.4     
6160.747   11      2.1044 -1.246  59.6  56.8        60.3   55.3    32.2    62.1    58.4    77.4    23.5    62.4     58.7     
4571.095   12      0      -5.623  107.7 109.2       121.3  120.2   98.7    124.3   119.5   124.6   89.1    116.7    117.9    
4730.04    12      4.34   -2.389  68.4  68.6        78.3   75.8    51.9    81.6    76.6    88.7    39.4    74.8     75.7     
5711.088   12      4.345  -1.729  106.9 105.5       120.5  114.7   92.4    98.4    117     124.4   82.2    116.7    114.7    
6318.717   12      5.108  -1.945  48.9  51.7        57.7   58.1    32      60.4    54.2    64.3    25.2    56.5     57.1     
6319.236   12      5.108  -2.165  33.9  32.1        41.7   36.1    22.6    47.1    44.8    45.8    19.1    40.2     39.6     
6696.018   13      3.143  -1.481  41.5  40          55.1   45.2    24      54.4    48.1    57.9    18.9    46.5     47.4     
6698.667   13      3.143  -1.782  23.2  21.5        30.9   25.6    12.3    34.6    27.7    34.3    8.6     26.5     27.9     
5488.983   14      5.614  -1.69   19.7  19.3        21.3   18.7    11.6    21.9    20.3    30      8.6     19       22.4     
5517.54    14      5.08   -2.496  15.2  13.9        16.1   14.7    9.1     15.8    14.7    21.3    6       15       16.2     
5645.611   14      4.929  -2.04   38.1  37.4        40.7   38.5    22.5    39.6    38.2    49.1    17.4    36.3     40.9     
5665.554   14      4.92   -1.94   42.4  41          46     42.4    26.4    45.5    43.5    55.7    19.6    43.4     44.3     
5684.484   14      4.953  -1.55   61.2  59          63.1   58.5    44.6    63.5    60.5    73.6    34.3    60.4     63.6     
5690.425   14      4.929  -1.77   53    51.9        55.4   52.6    39      55.1    53.7    63.4    27.3    50.4     55       
5701.104   14      4.93   -1.95   41    40.5        38.8   43.6    26.9    46.4    48.4    55.6    22.3    41.7     44.3     
5793.073   14      4.929  -1.96   47.4  45.2        47.4   46.6    30      47.6    46.7    60      21.8    46.9     49.9     
6125.021   14      5.614  -1.5    35.7  32.8        35.2   33.4    21.4    37.4    34.1    46.7    16.5    33.9     35.6     
6145.015   14      5.616  -1.41   40.6  39          42     39.5    26      43.5    39      52.4    20.1    38.2     42.1     
6243.823   14      5.616  -1.27   43.3  43.4        42.1   43.4    30.1    42.7    44.1    55.6    23.7    44       46.1     
6244.476   14      5.616  -1.32   49.4  45.2        48.8   45.3    31      59.5    47.1    61.5    21.9    46       49.6     
6721.848   14      5.862  -1.12   48.4  44.6        48.8   44.8    28      48      45.6    61.3    20      44.6     48.8     
6741.63    14      5.984  -1.65   17.9  16.3        18.2   16.6    9.6     18.1    16.5    24.8    6.4     15.9     17.3     
6046       16      7.868  -0.15   17.8  17.4        19     17.1    11.5    18.5    15.1    27.2    7.7     16.4     21.2     
6052.656   16      7.87   -0.4    15.5  12.3        13     11.8    6.1     9.5     10.5    20.1    6.6     11.8     13.5     
6743.54    16      7.866  -0.6    10.1  9.2         10.3   7.9     5.4     8.6     7.1     13.9    2.9     6.8      12.5     
6757.153   16      7.87   -0.15   17.9  15.7        14.6   15      11.8    11.1    13.8    22.2    6.9     12.6     16.8     
7698.9741  19      0      -0.168  155.9 154.8       165.9  159.6   140.5   169.7   158.4   167.2   131.5   157.8    161.3    
7698.9742  19      0      -0.168  155.9 156.5       169.4  163.1   142.1   170.3   162.8   171.7   132     162.3    164.3    
7698.974   19      0      -0.168  158.1 155.8       167.8  162.5   141.5   170.3   161.1   170.8   131.9   162.6    163.9    
4512.268   20      2.526  -1.901  27.2  27.2        31.8   29.9    15.5    33.1    31      37.3    11.7    30.5     28.7     
5260.387   20      2.521  -1.719  33.4  32          39.1   36.7    19.1    38.3    38.1    43.5    14.3    36.2     34.9     
5512.98    20      2.933  -0.464  88.3  85.3        96.9   91.1    66.5    94.8    98.4    100.8   57      90.8     87.2     
5581.965   20      2.5229 -0.555  96.7  94.5        101.1  99.3    77.1    102.1   101     106     69      98.9     97.3     
5590.114   20      2.521  -0.571  91.8  90.2        96.9   94.6    74.6    96.8    98.8    100.6   67.3    96       93.6     
5867.562   20      2.933  -1.57   24.5  24.6        29     28.9    13.4    31.2    29.2    34.2    9.5     27.9     27.2     
6166.439   20      2.521  -1.142  71.2  68.6        76.7   74.5    51.9    78.6    79.3    81.8    42.9    75.2     72       
6169.042   20      2.523  -0.797  93.9  92.1        102    98.1    72.9    101.2   102.1   107.1   64.5    99.3     94.8     
6455.598   20      2.523  -1.34   59.3  56.8        65.8   62.6    40.7    66.2    63.3    70.8    31.2    62.1     60.4     
6471.662   20      2.525  -0.686  93.8  92.4        98.8   96.7    74.8    106.2   98      105.2   65.8    95.1     95.9     
6499.65    20      2.523  -0.818  86.5  85.6        95.9   89.5    66.7    99.6    92.3    99      59.1    91.9     89.6     
4743.821   21      1.4478 0.35    9.7   9           14.7   12.3    5.4     15.4    13.3    16.7    4.5     13.5     11.5     
5081.57    21      1.4478 0.3     9.8   9.2         14.5   12.7    4.8     16.4    12.8    15.9    5.6     11.5     12       
5520.497   21      1.8649 0.55    8.4   6.9         9.8    9.8     2.8     9       10.2    13.2    3.5     9.9      9.1      
5671.821   21      1.4478 0.55    15.7  16.1        22     19.5    7.8     23      20.6    24.6    6.4     19.7     19.3     
5526.82    21.1    1.77   0.14    79.9  75.8        87.2   77.2    69.4    87.8    82.4    90.4    61.9    74.5     88.3     
5657.87    21.1    1.507  -0.3    73.1  67.7        72.5   68.4    59.5    73.8    69.9    81.5    50.1    66.5     76.1     
5684.19    21.1    1.507  -0.95   39.6  35.8        42.1   37.5    31.8    44.3    42.9    48.5    24.8    36.6     45       
6245.63    21.1    1.507  -1.03   37.1  33.7        39.6   35.9    28.5    41      36.5    46.5    21.9    33       42       
6604.578   21.1    1.3569 -1.15   39.1  36.4        41.9   37.5    28.2    41.9    39.1    48.8    21.6    36.4     42.5     
4465.802   22      1.7393 -0.163  40.7  40.4        50.2   46.5    28.8    53.7    48.6    53.6    22.1    46.7     46       
4555.485   22      0.8484 -0.488  66.3  66.1        74.1   79.5    53      77.5    77.1    80.1    47.4    72.1     73.2     
4758.12    22      2.2492 0.425   42.9  42.4        51.6   47.9    31.9    54.1    49.4    53      24.6    47.6     46.9     
4759.272   22      2.2555 0.514   47.2  46.6        55.6   52.2    35.3    58.2    54.1    57.5    28.3    51.6     52.4     
4820.41    22      1.5024 -0.439  43.8  42.9        55.2   51.6    31.3    57.7    54.3    56.8    24.8    50.4     50.4     
4913.616   22      1.8731 0.161   50.9  51.3        60.5   56.9    40.5    63.9    59.6    57.4    31.8    59.2     57.1     
5022.871   22      0.8258 -0.434  74.4  74          83.9   80.6    60.7    87      83.4    86.6    53.4    81.1     79       
5113.448   22      1.4431 -0.783  27.6  27.3        38.5   34.9    19.5    42.7    36.2    39.3    13.7    34.5     34.2     
5147.479   22      0      -2.012  35.7  36.4        48.4   46.4    24.9    52.6    49.7    50.5    20.6    48.2     44.9     
5219.7     22      0.0211 -2.236  28.1  27.5        40     36.5    17.7    43.1    39.3    41.4    13.3    37.1     35.2     
5295.774   22      1.0665 -1.633  15.1  13.9               17.6    8       22.9    19.1    21.5    5.5     18.1              
5490.15    22      1.4601 -0.933  21.8  21.7        30.7   28      15.6    35.1    30.1    32.3    10.5    28.3     27       
5739.464   22      2.249  -0.6    8.3   8.6         12     11.2    4.7     17.7    11.3    13.3    3.2     11       10.2     
5866.452   22      1.066  -0.84   49.3  47.9        61.6   57.4    34.6    64.5    59.3    63.6    28.3    57.1     55       
6091.174   22      2.2673 -0.423  16.5  15.5        22.1   19.3    10.8    24.2    21      24.3    6.6     19       20.1     
6126.217   22      1.066  -1.424  25.1  22.6        32.9   28.7    15.2    36.1    31.4    34.1    10.9    29.5     28.2     
6258.104   22      1.443  -0.355  51.7  51.9        62.5   60      38.9    67      61.6    65.4    30.7    58.9     58.3     
6261.101   22      1.429  -0.479  49.9  49.5        61     58.2    35.9    64.7    58.9    63.2    27.1    56.1     55.5     
4470.857   22.1    1.1649 -2.06   67.2  65.7        70.1   67.8    60.4    69.8    67.7    73.8    52.3    64       72.2     
4544.028   22.1    1.2429 -2.53   44.9  41.7        49.5   45.4    38.6    50.1    45.7    52.7    29.5    41.5     50.9     
4583.408   22.1    1.165  -2.87   34.5  32.2        37.3   34.4    29.5    38.6    34.4    40.2    21.6    31.4     38.2     
4636.33    22.1    1.16   -3.152  21.6  19.4        24     22      16.4    25.1    22      27.9    12.5    19.9     25.8     
4657.212   22.1    1.243  -2.47   54.4  51.6        54.8   54.3    48.4    58.4    53.9    60.5    40.9    51.7     60.1     
4779.985   22.1    2.0477 -1.26   66.4  63.1        69.9   50.7    64.1    69.4    49.9    74.9    51.6    58.1     74.5     
4865.611   22.1    1.116  -2.81   41.1  39.1        46.1   40.9    35.5    45.9    43.5    52.5    26.8    40.2     45.6     
4874.014   22.1    3.095  -0.9    38.2  36.1        39.9   37.4    33.1    41.2    36.6    44.4    24.9    34.6     42.6     
4911.193   22.1    3.123  -0.537  54.3  51          54.9   48.2    42.6    55.4    50.2    61.5    34.9    49.3     57.9     
5211.54    22.1    2.59   -1.49   36.3  36.9        36.2   37.4    31      38.7    34      43.2    24.3    35.6     42.5     
5418.767   22.1    1.582  -2.11   52.6  49.3        54.4   50.5    44.9    55.5    50.3    60.4    36.1    48       57.3     
4875.462   23      0.04   -2.616  50.8  49.7        64.4   60.7    28.4    66.2    63      68.4    21.3    64.2     56.4     
-4875.464  23      0.04   -2.331  0     0           0      0       0       0       0       0       0       0        0        
-4875.464  23      0.04   -2.586  0     0           0      0       0       0       0       0       0       0        0        
-4875.468  23      0.04   -2.586  0     0           0      0       0       0       0       0       0       0        0        
-4875.468  23      0.04   -2.143  0     0           0      0       0       0       0       0       0       0        0        
-4875.468  23      0.04   -2.637  0     0           0      0       0       0       0       0       0       0        0        
-4875.474  23      0.04   -2.198  0     0           0      0       0       0       0       0       0       0        0        
-4875.474  23      0.04   -2.052  0     0           0      0       0       0       0       0       0       0        0        
-4875.474  23      0.04   -2.762  0     0           0      0       0       0       0       0       0       0        0        
-4875.481  23      0.04   -1.943  0     0           0      0       0       0       0       0       0       0        0        
-4875.481  23      0.04   -2.03   0     0           0      0       0       0       0       0       0       0        0        
-4875.481  23      0.04   -2.984  0     0           0      0       0       0       0       0       0       0        0        
-4875.491  23      0.04   -1.745  0     0           0      0       0       0       0       0       0       0        0        
-4875.491  23      0.04   -2.084  0     0           0      0       0       0       0       0       0       0        0        
-4875.491  23      0.04   -3.394  0     0           0      0       0       0       0       0       0       0        0        
-4875.503  23      0.04   -1.581  0     0           0      0       0       0       0       0       0       0        0        
-4875.503  23      0.04   -2.28   0     0           0      0       0       0       0       0       0       0        0        
-4875.517  23      0.04   -1.44   0     0           0      0       0       0       0       0       0       0        0        
5670.832   23      1.08   -3.402  20.1  19.1        29.2   24.5    10.5    30.9    27.9    34.5    7.8     27.3     23.5     
-5670.832  23      1.08   -2.101  0     0           0      0       0       0       0       0       0       0        0        
-5670.832  23      1.08   -1.093  0     0           0      0       0       0       0       0       0       0        0        
-5670.844  23      1.08   -3.004  0     0           0      0       0       0       0       0       0       0        0        
-5670.844  23      1.08   -1.891  0     0           0      0       0       0       0       0       0       0        0        
-5670.844  23      1.08   -1.198  0     0           0      0       0       0       0       0       0       0        0        
-5670.854  23      1.08   -2.8    0     0           0      0       0       0       0       0       0       0        0        
-5670.854  23      1.08   -1.817  0     0           0      0       0       0       0       0       0       0        0        
-5670.854  23      1.08   -1.314  0     0           0      0       0       0       0       0       0       0        0        
-5670.863  23      1.08   -2.703  0     0           0      0       0       0       0       0       0       0        0        
-5670.863  23      1.08   -1.811  0     0           0      0       0       0       0       0       0       0        0        
-5670.863  23      1.08   -1.443  0     0           0      0       0       0       0       0       0       0        0        
-5670.87   23      1.08   -2.703  0     0           0      0       0       0       0       0       0       0        0        
-5670.87   23      1.08   -1.858  0     0           0      0       0       0       0       0       0       0        0        
-5670.87   23      1.08   -1.589  0     0           0      0       0       0       0       0       0       0        0        
-5670.875  23      1.08   -2.858  0     0           0      0       0       0       0       0       0       0        0        
-5670.875  23      1.08   -1.963  0     0           0      0       0       0       0       0       0       0        0        
-5670.875  23      1.08   -1.759  0     0           0      0       0       0       0       0       0       0        0        
-5670.878  23      1.08   -2.159  0     0           0      0       0       0       0       0       0       0        0        
-5670.878  23      1.08   -1.963  0     0           0      0       0       0       0       0       0       0        0        
-5670.88   23      1.08   -2.226  0     0           0      0       0       0       0       0       0       0        0        
5727.027   23      1.081  -2.993  39.6  39.4        52.5   49.2    23      56.3    55      58.2    18.2    49.9     45.9     
-5727.027  23      1.081  -1.692  0     0           0      0       0       0       0       0       0       0        0        
-5727.027  23      1.081  -0.684  0     0           0      0       0       0       0       0       0       0        0        
-5727.039  23      1.081  -2.595  0     0           0      0       0       0       0       0       0       0        0        
-5727.039  23      1.081  -1.481  0     0           0      0       0       0       0       0       0       0        0        
-5727.039  23      1.081  -0.789  0     0           0      0       0       0       0       0       0       0        0        
-5727.049  23      1.081  -2.391  0     0           0      0       0       0       0       0       0       0        0        
-5727.049  23      1.081  -1.408  0     0           0      0       0       0       0       0       0       0        0        
-5727.049  23      1.081  -0.905  0     0           0      0       0       0       0       0       0       0        0        
-5727.058  23      1.081  -2.294  0     0           0      0       0       0       0       0       0       0        0        
-5727.058  23      1.081  -1.402  0     0           0      0       0       0       0       0       0       0        0        
-5727.058  23      1.081  -1.034  0     0           0      0       0       0       0       0       0       0        0        
-5727.065  23      1.081  -2.294  0     0           0      0       0       0       0       0       0       0        0        
-5727.065  23      1.081  -1.449  0     0           0      0       0       0       0       0       0       0        0        
-5727.065  23      1.081  -1.18   0     0           0      0       0       0       0       0       0       0        0        
-5727.07   23      1.081  -2.449  0     0           0      0       0       0       0       0       0       0        0        
-5727.07   23      1.081  -1.554  0     0           0      0       0       0       0       0       0       0        0        
-5727.07   23      1.081  -1.35   0     0           0      0       0       0       0       0       0       0        0        
-5727.074  23      1.081  -1.75   0     0           0      0       0       0       0       0       0       0        0        
-5727.074  23      1.081  -1.554  0     0           0      0       0       0       0       0       0       0        0        
-5727.076  23      1.081  -1.817  0     0           0      0       0       0       0       0       0       0        0        
6039.727   23      1.063  -1.854  12.7  12.4        18     15.7    6.4     31      17.8    21.1    5.1     17       14.2     
-6039.729  23      1.063  -1.854  0     0           0      0       0       0       0       0       0       0        0        
-6039.73   23      1.063  -2.03   0     0           0      0       0       0       0       0       0       0        0        
-6039.733  23      1.063  -1.69   0     0           0      0       0       0       0       0       0       0        0        
-6039.733  23      1.063  -2.155  0     0           0      0       0       0       0       0       0       0        0        
-6039.734  23      1.063  -2.28   0     0           0      0       0       0       0       0       0       0        0        
-6039.738  23      1.063  -1.682  0     0           0      0       0       0       0       0       0       0        0        
-6039.738  23      1.063  -1.716  0     0           0      0       0       0       0       0       0       0        0        
-6039.739  23      1.063  -2.708  0     0           0      0       0       0       0       0       0       0        0        
-6039.744  23      1.063  -1.843  0     0           0      0       0       0       0       0       0       0        0        
-6039.744  23      1.063  -1.433  0     0           0      0       0       0       0       0       0       0        0        
-6039.751  23      1.063  -1.217  0     0           0      0       0       0       0       0       0       0        0        
6081.417   23      1.051  -1.66   16.2  14.9        21.6   18.5    8.7     23.3    20.5    24.8    5       20.8     17.1     
-6081.417  23      1.051  -1.484  0     0           0      0       0       0       0       0       0       0        0        
-6081.427  23      1.051  -1.484  0     0           0      0       0       0       0       0       0       0        0        
-6081.428  23      1.051  -1.359  0     0           0      0       0       0       0       0       0       0        0        
-6081.442  23      1.051  -1.359  0     0           0      0       0       0       0       0       0       0        0        
-6081.442  23      1.051  -1.677  0     0           0      0       0       0       0       0       0       0        0        
-6081.442  23      1.051  -1.472  0     0           0      0       0       0       0       0       0       0        0        
-6081.46   23      1.051  -1.472  0     0           0      0       0       0       0       0       0       0        0        
6090.199   23      1.08   -0.692  33.6  32.6        43.6   40.5    19.8    45.4    42.7    49.4    14.5    42.3     38.1     
-6090.207  23      1.08   -0.833  0     0           0      0       0       0       0       0       0       0        0        
-6090.213  23      1.08   -0.997  0     0           0      0       0       0       0       0       0       0        0        
-6090.213  23      1.08   -1.532  0     0           0      0       0       0       0       0       0       0        0        
-6090.218  23      1.08   -1.195  0     0           0      0       0       0       0       0       0       0        0        
-6090.218  23      1.08   -1.336  0     0           0      0       0       0       0       0       0       0        0        
-6090.223  23      1.08   -1.45   0     0           0      0       0       0       0       0       0       0        0        
-6090.223  23      1.08   -1.282  0     0           0      0       0       0       0       0       0       0        0        
-6090.225  23      1.08   -2.646  0     0           0      0       0       0       0       0       0       0        0        
-6090.226  23      1.08   -1.304  0     0           0      0       0       0       0       0       0       0        0        
-6090.227  23      1.08   -1.838  0     0           0      0       0       0       0       0       0       0        0        
-6090.228  23      1.08   -2.236  0     0           0      0       0       0       0       0       0       0        0        
-6090.229  23      1.08   -1.394  0     0           0      0       0       0       0       0       0       0        0        
-6090.231  23      1.08   -1.583  0     0           0      0       0       0       0       0       0       0        0        
-6090.231  23      1.08   -2.014  0     0           0      0       0       0       0       0       0       0        0        
-6090.232  23      1.08   -1.889  0     0           0      0       0       0       0       0       0       0        0        
-6090.233  23      1.08   -1.868  0     0           0      0       0       0       0       0       0       0        0        
-6090.233  23      1.08   -1.838  0     0           0      0       0       0       0       0       0       0        0        
6119.51    23      1.064  -1.825  23.8  23.6        31.4   28.4    12.6    32.7    31.4    36.1    9.1     29.9     26.6     
-6119.514  23      1.064  -1.386  0     0           0      0       0       0       0       0       0       0        0        
-6119.516  23      1.064  -1.524  0     0           0      0       0       0       0       0       0       0        0        
-6119.519  23      1.064  -1.524  0     0           0      0       0       0       0       0       0       0        0        
-6119.519  23      1.064  -1.103  0     0           0      0       0       0       0       0       0       0        0        
-6119.521  23      1.064  -1.36   0     0           0      0       0       0       0       0       0       0        0        
-6119.527  23      1.064  -1.7    0     0           0      0       0       0       0       0       0       0        0        
-6119.527  23      1.064  -0.887  0     0           0      0       0       0       0       0       0       0        0        
-6119.528  23      1.064  -1.352  0     0           0      0       0       0       0       0       0       0        0        
-6119.535  23      1.064  -1.95   0     0           0      0       0       0       0       0       0       0        0        
-6119.537  23      1.064  -1.513  0     0           0      0       0       0       0       0       0       0        0        
-6119.546  23      1.064  -2.378  0     0           0      0       0       0       0       0       0       0        0        
6199.155   23      0.286  -1.958  13.6  13.8        21     17.5    6.7     22.9    21.7    24.2    4.2     21.3     16.5     
-6199.173  23      0.286  -2.063  0     0           0      0       0       0       0       0       0       0        0        
-6199.188  23      0.286  -2.179  0     0           0      0       0       0       0       0       0       0        0        
-6199.203  23      0.286  -2.308  0     0           0      0       0       0       0       0       0       0        0        
-6199.207  23      0.286  -2.966  0     0           0      0       0       0       0       0       0       0        0        
-6199.215  23      0.286  -2.454  0     0           0      0       0       0       0       0       0       0        0        
-6199.218  23      0.286  -2.755  0     0           0      0       0       0       0       0       0       0        0        
-6199.226  23      0.286  -2.624  0     0           0      0       0       0       0       0       0       0        0        
-6199.227  23      0.286  -2.682  0     0           0      0       0       0       0       0       0       0        0        
-6199.235  23      0.286  -2.676  0     0           0      0       0       0       0       0       0       0        0        
-6199.236  23      0.286  -2.828  0     0           0      0       0       0       0       0       0       0        0        
-6199.241  23      0.286  -2.723  0     0           0      0       0       0       0       0       0       0        0        
-6199.244  23      0.286  -3.091  0     0           0      0       0       0       0       0       0       0        0        
-6199.246  23      0.286  -2.828  0     0           0      0       0       0       0       0       0       0        0        
-6199.249  23      0.286  -3.024  0     0           0      0       0       0       0       0       0       0        0        
-6199.252  23      0.286  -4.267  0     0           0      0       0       0       0       0       0       0        0        
-6199.256  23      0.286  -3.869  0     0           0      0       0       0       0       0       0       0        0        
-6199.259  23      0.286  -3.723  0     0           0      0       0       0       0       0       0       0        0        
-6199.259  23      0.286  -3.665  0     0           0      0       0       0       0       0       0       0        0        
-6199.26   23      0.286  -3.568  0     0           0      0       0       0       0       0       0       0        0        
-6199.261  23      0.286  -3.568  0     0           0      0       0       0       0       0       0       0        0        
6251.771   23      0.286  -2.924  17    15.6        23.5   21.3    7.4     26.7    24.4    28.1    5       21.7     19.5     
-6251.788  23      0.286  -2.72   0     0           0      0       0       0       0       0       0       0        0        
-6251.804  23      0.286  -2.655  0     0           0      0       0       0       0       0       0       0        0        
-6251.806  23      0.286  -2.021  0     0           0      0       0       0       0       0       0       0        0        
-6251.817  23      0.286  -2.662  0     0           0      0       0       0       0       0       0       0        0        
-6251.818  23      0.286  -2.208  0     0           0      0       0       0       0       0       0       0        0        
-6251.829  23      0.286  -2.728  0     0           0      0       0       0       0       0       0       0        0        
-6251.829  23      0.286  -2.427  0     0           0      0       0       0       0       0       0       0        0        
-6251.837  23      0.286  -2.69   0     0           0      0       0       0       0       0       0       0        0        
-6251.839  23      0.286  -2.866  0     0           0      0       0       0       0       0       0       0        0        
-6251.844  23      0.286  -3.021  0     0           0      0       0       0       0       0       0       0        0        
-6251.848  23      0.286  -3.146  0     0           0      0       0       0       0       0       0       0        0        
-6251.849  23      0.286  -3.468  0     0           0      0       0       0       0       0       0       0        0        
-6251.853  23      0.286  -4.167  0     0           0      0       0       0       0       0       0       0        0        
-6251.853  23      0.286  -2.924  0     0           0      0       0       0       0       0       0       0        0        
-6251.859  23      0.286  -3.146  0     0           0      0       0       0       0       0       0       0        0        
-6251.859  23      0.286  -2.72   0     0           0      0       0       0       0       0       0       0        0        
-6251.862  23      0.286  -2.655  0     0           0      0       0       0       0       0       0       0        0        
-6251.863  23      0.286  -2.866  0     0           0      0       0       0       0       0       0       0        0        
-6251.864  23      0.286  -2.728  0     0           0      0       0       0       0       0       0       0        0        
-6251.864  23      0.286  -2.662  0     0           0      0       0       0       0       0       0       0        0        
4801.047   24      3.1216 -0.13   50.5  49.8        53.7   56.1    28.3    51.2    54.4    61.9    23      53.1     50.3     
4936.335   24      3.1128 -0.25   46.6  45.4        50.7   48.8    24.9    48.3    50.5    60      19.9    50.7     46.3     
5214.14    24      3.3694 -0.74   18.3  17          18.3   17.4    6.1     19.8    19.5    24.6    5       18.6     17.4     
5238.964   24      2.709  -1.27   15.9  16.8        19.9   18.6    6.3     17.7    20.1    26.3    6.4     20.8     17       
5247.566   24      0.96   -1.59   81.7  81.5        88.5   86.2    57.9    86.2    88.4    94.3    51.6    88.8     83.2     
5272.007   24      3.449  -0.42   26.8  26.2        29.1   28.8    10.9    27.8    30.8    38.3    8.2     30.2     27.9     
5287.19    24      3.438  -0.87   10.3  10.3        12.1   11.7    4.2     11.2    12.8    17      3.5     12.9     11       
5296.691   24      0.983  -1.36   91.2  93.3               108.5   72.7    98.9    103     111.5   63.2    101.2             
5783.08    24      3.323  -0.43   32.6  31.4        35.2   34.3    13.2    31.7    35.2    44.7    10.9    36       30.8     
5783.87    24      3.3223 -0.295  44.3  44.4        49.4   47.8    19.4    44.1    48.5    59.7    15.8    48.7     43.8     
4588.199   24.1    4.071  -0.594  72.5  69.8        69.4   67.2    56.6    64.8    67.3    79.7    49.2    66       71.2     
4592.049   24.1    4.073  -1.252  48.3  47.5        45.5   41.2    33.1    42      43.5    55.1    26.9    43.7     49       
5237.328   24.1    4.073  -1.087  55.1  52.3        50.8   51.1    37.4    47.5    49.7    62.8    31.1    48       52.7     
5246.767   24.1    3.714  -2.436  18.3  16.8        16     15.4    10.9    13.8    15.8    23.2    7.8     13.8     16.6     
5502.067   24.1    4.1682 -2.049  21.1  18.6        18.1   18.2    11.2    16.1    18.6    26      6.4     16.9     19.6     
4082.924   25      2.178  -1.9103 92.4  91.3        92.1   94.6    66.9    88.3    93.3    103.6   61      94.2     90.9     
-4082.924  25      2.178  -1.5881 0     0           0      0       0       0       0       0       0       0        0        
-4082.924  25      2.178  -1.7642 0     0           0      0       0       0       0       0       0       0        0        
-4082.929  25      2.178  -1.9561 0     0           0      0       0       0       0       0       0       0        0        
-4082.93   25      2.178  -1.4332 0     0           0      0       0       0       0       0       0       0        0        
-4082.93   25      2.178  -1.354  0     0           0      0       0       0       0       0       0       0        0        
-4082.938  25      2.178  -2.1322 0     0           0      0       0       0       0       0       0       0        0        
-4082.938  25      2.178  -1.412  0     0           0      0       0       0       0       0       0       0        0        
-4082.939  25      2.178  -1.081  0     0           0      0       0       0       0       0       0       0        0        
-4082.948  25      2.178  -2.5124 0     0           0      0       0       0       0       0       0       0        0        
-4082.949  25      2.178  -1.5581 0     0           0      0       0       0       0       0       0       0        0        
-4082.949  25      2.178  -0.8689 0     0           0      0       0       0       0       0       0       0        0        
4709.693   25      2.8884 -0.949  70.1  69.2        72.7   71.3    35.9    66.9    72.6    85      28.9    74.3     68.7     
-4709.698  25      2.8884 -1.94   0     0           0      0       0       0       0       0       0       0        0        
-4709.701  25      2.8884 -1.94   0     0           0      0       0       0       0       0       0       0        0        
-4709.706  25      2.8884 -1.119  0     0           0      0       0       0       0       0       0       0        0        
-4709.711  25      2.8884 -1.758  0     0           0      0       0       0       0       0       0       0        0        
-4709.713  25      2.8884 -1.758  0     0           0      0       0       0       0       0       0       0        0        
-4709.717  25      2.8884 -1.304  0     0           0      0       0       0       0       0       0       0        0        
-4709.721  25      2.8884 -1.727  0     0           0      0       0       0       0       0       0       0        0        
-4709.723  25      2.8884 -1.727  0     0           0      0       0       0       0       0       0       0        0        
-4709.726  25      2.8884 -1.496  0     0           0      0       0       0       0       0       0       0        0        
-4709.729  25      2.8884 -1.792  0     0           0      0       0       0       0       0       0       0        0        
-4709.73   25      2.8884 -1.792  0     0           0      0       0       0       0       0       0       0        0        
-4709.733  25      2.8884 -1.671  0     0           0      0       0       0       0       0       0       0        0        
-4709.735  25      2.8884 -1.99   0     0           0      0       0       0       0       0       0       0        0        
-4709.736  25      2.8884 -1.99   0     0           0      0       0       0       0       0       0       0        0        
-4709.737  25      2.8884 -1.735  0     0           0      0       0       0       0       0       0       0        0        
4739.072   25      2.941  -1.518  61.2  61.2        63.1   60.8    26.8    56.7    64.3    79.5    21.4    65.8     59.2     
-4739.072  25      2.941  -1.041  0     0           0      0       0       0       0       0       0       0        0        
-4739.088  25      2.941  -1.416  0     0           0      0       0       0       0       0       0       0        0        
-4739.088  25      2.941  -1.59   0     0           0      0       0       0       0       0       0       0        0        
-4739.088  25      2.941  -1.518  0     0           0      0       0       0       0       0       0       0        0        
-4739.1    25      2.941  -1.416  0     0           0      0       0       0       0       0       0       0        0        
-4739.101  25      2.941  -1.548  0     0           0      0       0       0       0       0       0       0        0        
-4739.101  25      2.941  -3.125  0     0           0      0       0       0       0       0       0       0        0        
-4739.109  25      2.941  -1.916  0     0           0      0       0       0       0       0       0       0        0        
-4739.109  25      2.941  -1.548  0     0           0      0       0       0       0       0       0       0        0        
5004.887   25      2.92   -4.332  13.6  14.4        14     13.8    3.9     12.6    15.2    22      4.2     15.8     12.9     
-5004.887  25      2.92   -3.115  0     0           0      0       0       0       0       0       0       0        0        
-5004.887  25      2.92   -2.197  0     0           0      0       0       0       0       0       0       0        0        
-5004.891  25      2.92   -3.98   0     0           0      0       0       0       0       0       0       0        0        
-5004.891  25      2.92   -2.939  0     0           0      0       0       0       0       0       0       0        0        
-5004.891  25      2.92   -2.337  0     0           0      0       0       0       0       0       0       0        0        
-5004.894  25      2.92   -3.855  0     0           0      0       0       0       0       0       0       0        0        
-5004.894  25      2.92   -2.913  0     0           0      0       0       0       0       0       0       0        0        
-5004.894  25      2.92   -2.495  0     0           0      0       0       0       0       0       0       0        0        
-5004.896  25      2.92   -3.934  0     0           0      0       0       0       0       0       0       0        0        
-5004.896  25      2.92   -2.98   0     0           0      0       0       0       0       0       0       0        0        
-5004.896  25      2.92   -2.679  0     0           0      0       0       0       0       0       0       0        0        
-5004.898  25      2.92   -3.186  0     0           0      0       0       0       0       0       0       0        0        
-5004.898  25      2.92   -3.156  0     0           0      0       0       0       0       0       0       0        0        
-5004.898  25      2.92   -2.901  0     0           0      0       0       0       0       0       0       0        0        
5399.45    25      3.85   -1.162  39.9  38.4        40.6   38.8    11.3    33.7    40.7    60.8    8.3     42.4     35.3     
-5399.455  25      3.85   -1.03   0     0           0      0       0       0       0       0       0       0        0        
-5399.465  25      3.85   -1.53   0     0           0      0       0       0       0       0       0       0        0        
-5399.465  25      3.85   -1.132  0     0           0      0       0       0       0       0       0       0        0        
-5399.478  25      3.85   -2.74   0     0           0      0       0       0       0       0       0       0        0        
-5399.494  25      3.85   -1.162  0     0           0      0       0       0       0       0       0       0        0        
-5399.497  25      3.85   -1.204  0     0           0      0       0       0       0       0       0       0        0        
-5399.521  25      3.85   -1.03   0     0           0      0       0       0       0       0       0       0        0        
-5399.522  25      3.85   -0.655  0     0           0      0       0       0       0       0       0       0        0        
-5399.555  25      3.85   -1.132  0     0           0      0       0       0       0       0       0       0        0        
6013.52    25      3.073  -0.765  87.3  86.4        89.1   87.7    38.6    82.6    92.1    109.6   31.2    93       81.6     
-6013.545  25      3.073  -0.977  0     0           0      0       0       0       0       0       0       0        0        
-6013.567  25      3.073  -1.25   0     0           0      0       0       0       0       0       0       0        0        
-6013.573  25      3.073  -1.454  0     0           0      0       0       0       0       0       0       0        0        
-6013.584  25      3.073  -1.66   0     0           0      0       0       0       0       0       0       0        0        
-6013.587  25      3.073  -1.308  0     0           0      0       0       0       0       0       0       0        0        
-6013.598  25      3.073  -1.329  0     0           0      0       0       0       0       0       0       0        0        
-6013.605  25      3.073  -1.484  0     0           0      0       0       0       0       0       0       0        0        
-6013.615  25      3.073  -2.408  0     0           0      0       0       0       0       0       0       0        0        
-6013.615  25      3.073  -1.806  0     0           0      0       0       0       0       0       0       0        0        
-6013.619  25      3.073  -2.028  0     0           0      0       0       0       0       0       0       0        0        
-6013.619  25      3.073  -1.852  0     0           0      0       0       0       0       0       0       0        0        
6016.613   25      3.073  -1.444  98.4  95          98     96.3    47.9    90.1    99.6    116.1   39.6    100.8    90.3     
-6016.64   25      3.073  -0.666  0     0           0      0       0       0       0       0       0       0        0        
-6016.64   25      3.073  -1.281  0     0           0      0       0       0       0       0       0       0        0        
-6016.661  25      3.073  -1.276  0     0           0      0       0       0       0       0       0       0        0        
-6016.662  25      3.073  -0.929  0     0           0      0       0       0       0       0       0       0        0        
-6016.678  25      3.073  -1.378  0     0           0      0       0       0       0       0       0       0        0        
-6016.679  25      3.073  -1.26   0     0           0      0       0       0       0       0       0       0        0        
-6016.689  25      3.073  -1.444  0     0           0      0       0       0       0       0       0       0        0        
-6016.69   25      3.073  -1.707  0     0           0      0       0       0       0       0       0       0        0        
-6016.691  25      3.073  -1.64   0     0           0      0       0       0       0       0       0       0        0        
-6016.697  25      3.073  -2.406  0     0           0      0       0       0       0       0       0       0        0        
-6016.701  25      3.073  -1.281  0     0           0      0       0       0       0       0       0       0        0        
-6016.707  25      3.073  -1.64   0     0           0      0       0       0       0       0       0       0        0        
-6016.708  25      3.073  -1.276  0     0           0      0       0       0       0       0       0       0        0        
-6016.709  25      3.073  -1.378  0     0           0      0       0       0       0       0       0       0        0        
6021.746   25      3.075  -2.668  97    95          97.5   95.6    55.5    92.8    100.3   114     47.2    102.3    91.4     
-6021.772  25      3.075  -1.451  0     0           0      0       0       0       0       0       0       0        0        
-6021.774  25      3.075  -2.316  0     0           0      0       0       0       0       0       0       0        0        
-6021.795  25      3.075  -1.275  0     0           0      0       0       0       0       0       0       0        0        
-6021.798  25      3.075  -2.191  0     0           0      0       0       0       0       0       0       0        0        
-6021.804  25      3.075  -0.533  0     0           0      0       0       0       0       0       0       0        0        
-6021.813  25      3.075  -1.249  0     0           0      0       0       0       0       0       0       0        0        
-6021.817  25      3.075  -2.271  0     0           0      0       0       0       0       0       0       0        0        
-6021.821  25      3.075  -0.673  0     0           0      0       0       0       0       0       0       0        0        
-6021.827  25      3.075  -1.316  0     0           0      0       0       0       0       0       0       0        0        
-6021.834  25      3.075  -0.831  0     0           0      0       0       0       0       0       0       0        0        
-6021.837  25      3.075  -1.492  0     0           0      0       0       0       0       0       0       0        0        
-6021.843  25      3.075  -1.015  0     0           0      0       0       0       0       0       0       0        0        
-6021.846  25      3.075  -1.522  0     0           0      0       0       0       0       0       0       0        0        
-6021.847  25      3.075  -1.237  0     0           0      0       0       0       0       0       0       0        0        
5212.591   27      3.5144 -1.882  23.2              25.8   24.6    6       28.5    20.8    32.3    4.4     14.4     18.5     
-5212.618  27      3.5144 -1.667  0                 0      0       0       0       0       0       0       0        0        
-5212.642  27      3.5144 -1.59   0                 0      0       0       0       0       0       0       0        0        
-5212.649  27      3.5144 -0.819  0                 0      0       0       0       0       0       0       0        0        
-5212.664  27      3.5144 -1.579  0                 0      0       0       0       0       0       0       0        0        
-5212.669  27      3.5144 -0.955  0                 0      0       0       0       0       0       0       0        0        
-5212.683  27      3.5144 -1.622  0                 0      0       0       0       0       0       0       0        0        
-5212.687  27      3.5144 -1.103  0                 0      0       0       0       0       0       0       0        0        
-5212.7    27      3.5144 -1.725  0                 0      0       0       0       0       0       0       0        0        
-5212.701  27      3.5144 -1.262  0                 0      0       0       0       0       0       0       0        0        
-5212.713  27      3.5144 -1.431  0                 0      0       0       0       0       0       0       0        0        
-5212.714  27      3.5144 -1.946  0                 0      0       0       0       0       0       0       0        0        
-5212.722  27      3.5144 -1.598  0                 0      0       0       0       0       0       0       0        0        
-5212.728  27      3.5144 -1.882  0                 0      0       0       0       0       0       0       0        0        
-5212.729  27      3.5144 -1.736  0                 0      0       0       0       0       0       0       0        0        
-5212.734  27      3.5144 -1.75   0                 0      0       0       0       0       0       0       0        0        
-5212.738  27      3.5144 -1.667  0                 0      0       0       0       0       0       0       0        0        
-5212.745  27      3.5144 -1.59   0                 0      0       0       0       0       0       0       0        0        
-5212.748  27      3.5144 -1.946  0                 0      0       0       0       0       0       0       0        0        
-5212.75   27      3.5144 -1.579  0                 0      0       0       0       0       0       0       0        0        
-5212.751  27      3.5144 -1.725  0                 0      0       0       0       0       0       0       0        0        
-5212.752  27      3.5144 -1.622  0                 0      0       0       0       0       0       0       0        0        
5247.872   27      1.785  -2.71   18.8  18.5        24.6   21.1    9.2     25.1    23.3    30      7.1     23.6     22.2     
-5247.897  27      1.785  -2.564  0     0           0      0       0       0       0       0       0       0        0        
-5247.936  27      1.785  -2.564  0     0           0      0       0       0       0       0       0       0        0        
-5247.962  27      1.785  -3.041  0     0           0      0       0       0       0       0       0       0        0        
5483.309   27      1.7104 -2.12   52.1  50.5        62.6   58.4    29.7    66.3    61.3    72.7    22.1    61.6     58       
-5483.334  27      1.7104 -2.261  0     0           0      0       0       0       0       0       0       0        0        
-5483.344  27      1.7104 -2.961  0     0           0      0       0       0       0       0       0       0        0        
-5483.354  27      1.7104 -2.425  0     0           0      0       0       0       0       0       0       0        0        
-5483.363  27      1.7104 -2.764  0     0           0      0       0       0       0       0       0       0        0        
-5483.37   27      1.7104 -2.623  0     0           0      0       0       0       0       0       0       0        0        
-5483.372  27      1.7104 -4.074  0     0           0      0       0       0       0       0       0       0        0        
-5483.378  27      1.7104 -2.71   0     0           0      0       0       0       0       0       0       0        0        
-5483.383  27      1.7104 -2.878  0     0           0      0       0       0       0       0       0       0        0        
-5483.387  27      1.7104 -3.664  0     0           0      0       0       0       0       0       0       0        0        
-5483.389  27      1.7104 -2.732  0     0           0      0       0       0       0       0       0       0        0        
-5483.393  27      1.7104 -3.266  0     0           0      0       0       0       0       0       0       0        0        
-5483.397  27      1.7104 -2.822  0     0           0      0       0       0       0       0       0       0        0        
-5483.397  27      1.7104 -3.442  0     0           0      0       0       0       0       0       0       0        0        
-5483.402  27      1.7104 -3.011  0     0           0      0       0       0       0       0       0       0        0        
-5483.403  27      1.7104 -3.317  0     0           0      0       0       0       0       0       0       0        0        
-5483.407  27      1.7104 -3.296  0     0           0      0       0       0       0       0       0       0        0        
-5483.407  27      1.7104 -3.266  0     0           0      0       0       0       0       0       0       0        0        
5530.734   27      1.711  -2.86   19.9  19.5        26.9   23      10      26.5    24.4    33      7.5     25.6     25.8     
-5530.757  27      1.711  -3.001  0     0           0      0       0       0       0       0       0       0        0        
-5530.767  27      1.711  -3.7    0     0           0      0       0       0       0       0       0       0        0        
-5530.776  27      1.711  -3.165  0     0           0      0       0       0       0       0       0       0        0        
-5530.785  27      1.711  -3.504  0     0           0      0       0       0       0       0       0       0        0        
-5530.791  27      1.711  -3.363  0     0           0      0       0       0       0       0       0       0        0        
-5530.794  27      1.711  -4.814  0     0           0      0       0       0       0       0       0       0        0        
-5530.799  27      1.711  -3.45   0     0           0      0       0       0       0       0       0       0        0        
-5530.803  27      1.711  -3.618  0     0           0      0       0       0       0       0       0       0        0        
-5530.808  27      1.711  -4.404  0     0           0      0       0       0       0       0       0       0        0        
-5530.809  27      1.711  -3.472  0     0           0      0       0       0       0       0       0       0        0        
-5530.812  27      1.711  -4.006  0     0           0      0       0       0       0       0       0       0        0        
-5530.816  27      1.711  -3.563  0     0           0      0       0       0       0       0       0       0        0        
-5530.817  27      1.711  -4.182  0     0           0      0       0       0       0       0       0       0        0        
-5530.82   27      1.711  -3.751  0     0           0      0       0       0       0       0       0       0        0        
-5530.822  27      1.711  -4.057  0     0           0      0       0       0       0       0       0       0        0        
-5530.825  27      1.711  -4.006  0     0           0      0       0       0       0       0       0       0        0        
-5530.825  27      1.711  -4.036  0     0           0      0       0       0       0       0       0       0        0        
5647.207   27      2.28   -2.127  14.7  14.3        18.4   17      7.8     20.2    18.2    23.4    5.3     18.8     17.7     
-5647.22   27      2.28   -2.343  0     0           0      0       0       0       0       0       0       0        0        
-5647.232  27      2.28   -2.626  0     0           0      0       0       0       0       0       0       0        0        
-5647.239  27      2.28   -2.753  0     0           0      0       0       0       0       0       0       0        0        
-5647.243  27      2.28   -3.065  0     0           0      0       0       0       0       0       0       0        0        
-5647.246  27      2.28   -2.592  0     0           0      0       0       0       0       0       0       0        0        
-5647.253  27      2.28   -2.6    0     0           0      0       0       0       0       0       0       0        0        
-5647.259  27      2.28   -2.764  0     0           0      0       0       0       0       0       0       0        0        
-5647.265  27      2.28   -3.618  0     0           0      0       0       0       0       0       0       0        0        
-5647.267  27      2.28   -3.19   0     0           0      0       0       0       0       0       0       0        0        
-5647.269  27      2.28   -2.764  0     0           0      0       0       0       0       0       0       0        0        
-5647.269  27      2.28   -2.94   0     0           0      0       0       0       0       0       0       0        0        
6188.925   27      1.71   -3.805  10.4  10.5        14.4   13      5.5     16.7    15      18.6    4       14.4     13.5     
-6188.937  27      1.71   -3.106  0     0           0      0       0       0       0       0       0       0        0        
-6188.968  27      1.71   -3.624  0     0           0      0       0       0       0       0       0       0        0        
-6188.979  27      1.71   -3.398  0     0           0      0       0       0       0       0       0       0        0        
-6188.991  27      1.71   -3.805  0     0           0      0       0       0       0       0       0       0        0        
-6189.003  27      1.71   -3.593  0     0           0      0       0       0       0       0       0       0        0        
-6189.012  27      1.71   -3.804  0     0           0      0       0       0       0       0       0       0        0        
-6189.024  27      1.71   -3.624  0     0           0      0       0       0       0       0       0       0        0        
-6189.03   27      1.71   -3.657  0     0           0      0       0       0       0       0       0       0        0        
-6189.038  27      1.71   -4.521  0     0           0      0       0       0       0       0       0       0        0        
-6189.048  27      1.71   -3.593  0     0           0      0       0       0       0       0       0       0        0        
-6189.052  27      1.71   -3.856  0     0           0      0       0       0       0       0       0       0        0        
-6189.057  27      1.71   -5.764  0     0           0      0       0       0       0       0       0       0        0        
-6189.065  27      1.71   -3.657  0     0           0      0       0       0       0       0       0       0        0        
-6189.069  27      1.71   -4.111  0     0           0      0       0       0       0       0       0       0        0        
-6189.075  27      1.71   -3.856  0     0           0      0       0       0       0       0       0       0        0        
6454.934   27      3.632  -2.0562 15    14.4        21.8   17.6    9.6     19.6    19.1    25.3    6.5     17.4     18       
-6454.944  27      3.632  -1.9892 0     0           0      0       0       0       0       0       0       0        0        
-6454.933  27      3.632  -1.7929 0     0           0      0       0       0       0       0       0       0        0        
-6454.965  27      3.632  -2.6882 0     0           0      0       0       0       0       0       0       0        0        
-6454.954  27      3.632  -1.7929 0     0           0      0       0       0       0       0       0       0        0        
-6454.937  27      3.632  -1.5888 0     0           0      0       0       0       0       0       0       0        0        
-6454.985  27      3.632  -2.5333 0     0           0      0       0       0       0       0       0       0        0        
-6454.968  27      3.632  -1.6882 0     0           0      0       0       0       0       0       0       0        0        
-6454.946  27      3.632  -1.4194 0     0           0      0       0       0       0       0       0       0        0        
-6455.01   27      3.632  -2.5333 0     0           0      0       0       0       0       0       0       0        0        
-6454.987  27      3.632  -1.6412 0     0           0      0       0       0       0       0       0       0        0        
-6454.959  27      3.632  -1.2732 0     0           0      0       0       0       0       0       0       0        0        
-6455.04   27      3.632  -2.6302 0     0           0      0       0       0       0       0       0       0        0        
-6455.012  27      3.632  -1.6468 0     0           0      0       0       0       0       0       0       0        0        
-6454.978  27      3.632  -1.1441 0     0           0      0       0       0       0       0       0       0        0        
-6455.074  27      3.632  -2.8343 0     0           0      0       0       0       0       0       0       0        0        
-6455.041  27      3.632  -1.7204 0     0           0      0       0       0       0       0       0       0        0        
-6455.002  27      3.632  -1.0282 0     0           0      0       0       0       0       0       0       0        0        
-6455.114  27      3.632  -3.2323 0     0           0      0       0       0       0       0       0       0        0        
-6455.075  27      3.632  -1.9312 0     0           0      0       0       0       0       0       0       0        0        
-6455.03   27      3.632  -0.9226 0     0           0      0       0       0       0       0       0       0        0        
4953.208   28      3.7397 -0.66   56.9  55.9        58.9   56.7    36.1    57.8    58      67.8    29.3    59.7     56.1     
5010.938   28      3.6353 -0.87   50.9  49.5        51.1   51.6    30.1    49.3    50.3    61.3    23.7    50.6     49.8     
5176.56    28      3.8982 -0.44   56.4  54.8        55.8   54.8    34.6    54.5    56.8    67.4    28.8    56.5     55       
5589.358   28      3.8982 -1.14   28.8  28          30.4   28.9    13.3    28.9    29.5    39      9.8     30.6     28.3     
5643.078   28      4.1646 -1.25   15.9  15.4        16.6   16.7    7.4     15.9    16.5    24.4    4.9     15.7     15.3     
5805.217   28      4.1672 -0.64   42.7  40.2        43.7   40.9    22.3    41      43.4    54.5    16.8    43.5     42.3     
6086.282   28      4.2661 -0.51   45.9  43.3        45.2   43.6    23.8    44.6    45.2    57.9    17.4    46.5     44.4     
6108.116   28      1.6764 -2.44   66.5  65.5        71.9   69.8    44.2    70.6    75      80.6    35.4    71.2     68.4     
6130.135   28      4.2661 -0.96   24.5  22.2        24.2   21.8    9.7     23.7    23.9    33.1    7.2     23.7     23.1     
6176.811   28      4.0881 -0.26   66.2  64.1        65.7   64.2    40.4    64.6    68.7    78.7    33.1    65.5     65.5     
6177.242   28      1.8261 -3.51   14.6  15.4        17.8   17.6    7       16.9    18.3    24.3    5.7     18.1     16.9     
6186.711   28      4.1054 -0.96   33.4  30.8        32.6   30.9    14.9    32.2    32.6    45.7    10.8    33.4     32.7     
6204.604   28      4.0881 -1.14   23.9  22.6        24.8   23.4    10.6    23.2    24.5    33.6    7.2     24.5     23.7     
6223.984   28      4.1054 -0.98   29.8  29.6        29.9   28.4    13.4    28.7    30.5    40.5    10      30.2     29.8     
6378.25    28      4.1535 -0.9    33.5  32          34.5   32.1    15.8    33.2    33.9    45.5    11.6    33.8     33.9     
6643.63    28      1.6764 -2      95.9  93.3        101.3  96.5    69.1    100     98.5    110.9   60.3    105.1    99.7     
6767.772   28      1.8261 -2.17   80.6  78          84     81.4    59.7    81.5    88.6    92.6    52.5    84.5     80.5     
6772.315   28      3.6576 -0.99   51.6  50.3        53     49.4    29.3    50      50.7    63.9    22.8    52.1     51.5     
7727.624   28      3.6784 -0.4    90.9  91.7        97     89.6    64.2    93      93.8    107.6   56.6    93.1     91.8     
7797.586   28      3.89   -0.34   79.1  77                 77.2    54      70.7    78.3    86.9    44.4    73.8     74.7     
5105.505   29      1.39   -3.88   93.6  93          102.6  97.8    64.7    100.9   99.6    111.9   56.9    102.2    100.4    
-5105.509  29      1.39   -2.926  0     0           0      0       0       0       0       0       0       0        0        
-5105.511  29      1.39   -2.88   0     0           0      0       0       0       0       0       0       0        0        
-5105.512  29      1.39   -4.056  0     0           0      0       0       0       0       0       0       0        0        
-5105.517  29      1.39   -2.813  0     0           0      0       0       0       0       0       0       0        0        
-5105.52   29      1.39   -2.558  0     0           0      0       0       0       0       0       0       0        0        
-5105.531  29      1.39   -2.91   0     0           0      0       0       0       0       0       0       0        0        
-5105.536  29      1.39   -2.308  0     0           0      0       0       0       0       0       0       0        0        
-5105.558  29      1.39   -2.102  0     0           0      0       0       0       0       0       0       0        0        
-5105.503  29      1.39   -4.232  0     0           0      0       0       0       0       0       0       0        0        
-5105.506  29      1.39   -3.277  0     0           0      0       0       0       0       0       0       0        0        
-5105.509  29      1.39   -3.232  0     0           0      0       0       0       0       0       0       0        0        
-5105.51   29      1.39   -4.408  0     0           0      0       0       0       0       0       0       0        0        
-5105.515  29      1.39   -3.165  0     0           0      0       0       0       0       0       0       0        0        
-5105.519  29      1.39   -2.909  0     0           0      0       0       0       0       0       0       0        0        
-5105.53   29      1.39   -3.262  0     0           0      0       0       0       0       0       0       0        0        
-5105.536  29      1.39   -2.659  0     0           0      0       0       0       0       0       0       0        0        
-5105.56   29      1.39   -2.453  0     0           0      0       0       0       0       0       0       0        0        
5218.191   29      3.816  -1.094  56.7  53.7        57.4   55.2    33      57      56.1    68.1    25.8    58.3     58.4     
-5218.193  29      3.816  -1.14   0     0           0      0       0       0       0       0       0       0        0        
-5218.193  29      3.816  -0.772  0     0           0      0       0       0       0       0       0       0        0        
-5218.196  29      3.816  -2.094  0     0           0      0       0       0       0       0       0       0        0        
-5218.196  29      3.816  -1.027  0     0           0      0       0       0       0       0       0       0        0        
-5218.196  29      3.816  -0.522  0     0           0      0       0       0       0       0       0       0        0        
-5218.202  29      3.816  -2.27   0     0           0      0       0       0       0       0       0       0        0        
-5218.202  29      3.816  -1.124  0     0           0      0       0       0       0       0       0       0        0        
-5218.202  29      3.816  -0.316  0     0           0      0       0       0       0       0       0       0        0        
-5218.19   29      3.816  -1.446  0     0           0      0       0       0       0       0       0       0        0        
-5218.192  29      3.816  -1.491  0     0           0      0       0       0       0       0       0       0        0        
-5218.192  29      3.816  -1.123  0     0           0      0       0       0       0       0       0       0        0        
-5218.196  29      3.816  -2.446  0     0           0      0       0       0       0       0       0       0        0        
-5218.196  29      3.816  -1.379  0     0           0      0       0       0       0       0       0       0        0        
-5218.196  29      3.816  -0.874  0     0           0      0       0       0       0       0       0       0        0        
-5218.202  29      3.816  -2.622  0     0           0      0       0       0       0       0       0       0        0        
-5218.202  29      3.816  -1.475  0     0           0      0       0       0       0       0       0       0        0        
-5218.202  29      3.816  -0.667  0     0           0      0       0       0       0       0       0       0        0        
5220.065   29      3.816  -1.8131 17.9  16          20.4   17.5    7.6     19.5    18.8    26.5    6.6     19.2     19.9     
-5220.067  29      3.816  -1.8131 0     0           0      0       0       0       0       0       0       0        0        
-5220.066  29      3.816  -2.2111 0     0           0      0       0       0       0       0       0       0        0        
-5220.064  29      3.816  -1.609  0     0           0      0       0       0       0       0       0       0        0        
-5220.068  29      3.816  -1.609  0     0           0      0       0       0       0       0       0       0        0        
-5220.066  29      3.816  -1.5121 0     0           0      0       0       0       0       0       0       0        0        
-5220.063  29      3.816  -1.667  0     0           0      0       0       0       0       0       0       0        0        
-5220.069  29      3.816  -1.667  0     0           0      0       0       0       0       0       0       0        0        
-5220.066  29      3.816  -1.0649 0     0           0      0       0       0       0       0       0       0        0        
-5220.099  29      3.816  -2.1611 0     0           0      0       0       0       0       0       0       0        0        
-5220.101  29      3.816  -2.1611 0     0           0      0       0       0       0       0       0       0        0        
-5220.1    29      3.816  -2.5591 0     0           0      0       0       0       0       0       0       0        0        
-5220.098  29      3.816  -1.957  0     0           0      0       0       0       0       0       0       0        0        
-5220.102  29      3.816  -1.957  0     0           0      0       0       0       0       0       0       0        0        
-5220.1    29      3.816  -1.8601 0     0           0      0       0       0       0       0       0       0        0        
-5220.097  29      3.816  -2.015  0     0           0      0       0       0       0       0       0       0        0        
-5220.103  29      3.816  -2.015  0     0           0      0       0       0       0       0       0       0        0        
-5220.1    29      3.816  -1.4129 0     0           0      0       0       0       0       0       0       0        0        
7933.092   29      3.79   -1.383  36.2  34.1        43.6   34.6    14.8    38.2    35.3    54.2    10.8    43.9     37.3     
-7933.101  29      3.79   -1.035  0     0           0      0       0       0       0       0       0       0        0        
-7933.115  29      3.79   -1.383  0     0           0      0       0       0       0       0       0       0        0        
-7933.122  29      3.79   -1.035  0     0           0      0       0       0       0       0       0       0        0        
-7933.131  29      3.79   -2.082  0     0           0      0       0       0       0       0       0       0        0        
-7933.136  29      3.79   -1.734  0     0           0      0       0       0       0       0       0       0        0        
-7933.154  29      3.79   -1.383  0     0           0      0       0       0       0       0       0       0        0        
-7933.157  29      3.79   -1.035  0     0           0      0       0       0       0       0       0       0        0        
4722.159   30      4.03   -0.38   69.8  72          72.6           59.3    73.3            85.3    48.1    71.1     79.4     
4810.534   30      4.08   -0.16   74.9  73.2        75.3   73.8    65.1    77.3    72.2    84.4    55.6             78       
6362.35    30      5.79   0.14    21.6  19.5        19.4   18      13.4    21.6    17.4    25.8    9.7     17.8     23.1     
4218.723   106     0.413  -1.008  76.6  79.9        84.9   83.6    71.9    80.8    81.7    83.4    69.4    87.7     86.4     
4253.003   106     0.523  -1.523  34.9  36.8        40.3   38.2    31.9    36.2    36.7    37.8    30      41.7     39.4     
4253.209   106     0.523  -1.486  36.5  39.1        42.1   40.6    33.9    38      37.5    38.6    31.4    43.4     41.7     
4854.867   39.1    0.9923 -0.857  50.9  49.7        48.7   48.2    31.5    45.9    48.2    57.5    27      48.6     49.9     
-4854.867  39.1    0.9923 -0.602  0     0           0      0       0       0       0       0       0       0        0        
-4854.868  39.1    0.9923 -1.556  0     0           0      0       0       0       0       0       0       0        0        
4883.685   39.1    1.0841 -0.298  60.7  57.2        56.8   56      42.4    53.6    54.9    64      38.7    55.4     57.4     
-4883.685  39.1    1.0841 -1.729  0     0           0      0       0       0       0       0       0       0        0        
-4883.685  39.1    1.0841 -0.185  0     0           0      0       0       0       0       0       0       0        0        
4900.11    39.1    1.0326 -0.488  56.4  54.9        54     51.5    39.6    51.7    52.7    61.3    35.3    51.2     54.6     
-4900.11   39.1    1.0326 -1.634  0     0           0      0       0       0       0       0       0       0        0        
-4900.11   39.1    1.0326 -0.333  0     0           0      0       0       0       0       0       0       0        0        
5087.42    39.1    1.0841 -0.534  49.4  46.8        46.4   43.9    31.1    41.3    43.7    54.4    27.5    43.5     46.9     
-5087.42   39.1    1.0841 -2.078  0     0           0      0       0       0       0       0       0       0        0        
-5087.42   39.1    1.0841 -2.078  0     0           0      0       0       0       0       0       0       0        0        
-5087.42   39.1    1.0841 -0.435  0     0           0      0       0       0       0       0       0       0        0        
5200.413   39.1    0.9923 -1.968  39.2  37.9        37.7   35.3    20.8    36      36      44.9    20.1    35.6     36.4     
-5200.413  39.1    0.9923 -1.014  0     0           0      0       0       0       0       0       0       0        0        
-5200.413  39.1    0.9923 -0.822  0     0           0      0       0       0       0       0       0       0        0        
-5200.413  39.1    0.9923 -1.968  0     0           0      0       0       0       0       0       0       0        0        

